Earth through the looking glass: how frequently are we detected by other civilisations through photometric microlensing?

Microlensing is proving to be one of the best techniques to detect distant, low-mass planets around the most common stars in the Galaxy. In principle, Earth's microlensing signal could offer the chance for other technological civilisations to find the Earth across Galactic distances. We consider the photometric microlensing signal of Earth to other potential technological civilisations and dub the regions of our Galaxy from which Earth's photometric microlensing signal is most readily observable as the "Earth Microlensing Zone" (EMZ). The EMZ can be thought of as the microlensing analogue of the Earth Transit Zone (ETZ) from where observers see Earth transit the Sun. Just as for the ETZ, the EMZ could represent a game-theoretic Schelling point for targeted searches for extra-terrestrial intelligence (SETI). To compute the EMZ, we use the Gaia DR2 catalogue with magnitude G<20 to generate Earth microlensing probability and detection rate maps to other observers. Whilst our Solar system is a multi-planet system, we show that Earth's photometric microlensing signature is almost always well approximated by a binary lens assumption. We then show that the Earth is in fact well-hidden to observers with technology comparable to our own. Specifically, even if observers are located around every Gaia DR2 star with G<20, we expect photometric microlensing signatures from the Earth to be observable on average only tens per year by any of them. In addition, the EMZs overlap with the ETZ near the Galactic centre which could be the main areas for future SETI searches.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
